Analysis of injection operators in multigrid solvers for hybridized discontinuous Galerkin methods

Uniform convergence of the geometric multigrid V-cycle is proven for HDG methods with a new set of assumptions on the injection operators from coarser to finer meshes. The scheme involves standard smoothers and local solvers which are bounded, convergent, and consistent. Elliptic regularity is used in the proofs. The new assumptions admit injection operators local to a single coarse grid cell. Examples for admissible injection operators are given. The analysis applies to the hybridized local discontinuous Galerkin method, hybridized Raviart-Thomas, and hybridized Brezzi-Douglas-Marini mixed element methods. Numerical experiments are provided to confirm the theoretical results.

==> presentation/abstract.txt <==
When designing multigrid methods for hybridized finite element discretizations, natural injection operators do not exist since the refined mesh contains edges which are not refinements of coarse edges. There, a continuation of the coarse grid function on the skeleton must be defined. We discuss conditions on the stability of such injection operators and propose several variants. Employing these, we obtain a uniformly convergent multigrid algorithm for hybridized DG and mixed finite element methods which uses the same discretization on all levels. We discuss some key points of the analysis and show numerical results to prove feasibility of the algorithm.



==> tikz/refinement.tikz <==
\begin{tikzpicture}
  [coarse/.style={line width=3pt,line cap=round,blue},
  refined/.style={line width=3pt,line cap=round,red},
  created/.style={line width=3pt,line cap=round,red,loosely dashed}]
  \node (A) at (0,0) {};
  \node (B) at (2,0) {}; 
  \node (C) at (1,1.7) {};
  \node (X) at ($.3333*(A)+.3333*(B)+.3333*(C)$) {};
  \draw[coarse] (A) -- (B) -- (C) -- (A);
  \node (AX) at ($(A)!.1!(X)$) {};
  \node (BX) at ($(B)!.1!(X)$) {};
  \node (CX) at ($(C)!.1!(X)$) {};
  \node (AB) at ($(AX)!0.5!(BX)$) {};
  \node (BC) at ($(BX)!0.5!(CX)$) {};
  \node (CA) at ($(AX)!0.5!(CX)$) {};
  \draw[refined] (AX) -- (AB) -- (BX) -- (BC) -- (CX) -- (CA) -- (AX);
  \draw[created] (AB) -- (BC) -- (CA) -- (AB);

  % Bisection
  \node (Ab) at (2.2,0) {};
  \node (Bb) at (4.2,0) {}; 
  \node (Cb) at (3.2,1.7) {};
  \node (Xb) at ($.3333*(Ab)+.3333*(Bb)+.3333*(Cb)$) {};
  \draw[coarse] (Ab) -- (Bb) -- (Cb) -- (Ab);
  \node (AXb) at ($(Ab)!.1!(Xb)$) {};
  \node (BXb) at ($(Bb)!.1!(Xb)$) {};
  \node (CXb) at ($(Cb)!.1!(Xb)$) {};
  \node (ABb) at ($(AXb)!0.5!(BXb)$) {};

  \draw[refined] (AXb) -- (ABb) -- (BXb) -- (CXb) -- (AXb);
  \draw[created] (ABb) -- (CXb);
\end{tikzpicture}
